Tidal Signatures in the Faintest Milky Way Satellites: The Detailed Properties of Leo V, Pisces II and Canes Venatici II

We present deep wide-field photometry of three recently discovered faint Milky Way satellites: Leo V, Pisces II, and Canes Venatici II. Our main goals are to study the structure and star formation history of these dwarfs; we also search for signs of tidal disturbance. The three satellites have similar half-light radii ($\sim 60-90$ pc) but a wide range of ellipticities. Both Leo V and CVn II show hints of stream-like overdensities at large radii. An analysis of the satellite color-magnitude diagrams shows that all three objects are old ($>$ 10 Gyr) and metal-poor ([Fe/H] $\sim -2$), though neither the models nor the data have sufficient precision to assess when the satellites formed with respect to cosmic reionization. The lack of an observed younger stellar population ($\la 10$ Gyr) possibly sets them apart from the other satellites at Galactocentric distances $\ga 150$ kpc. We present a new compilation of structural data for all Milky Way satellite galaxies and use it to compare the properties of classical dwarfs to the ultra-faints. The ellipticity distribution of the two groups is consistent at the $\sim$2-$\sigma$ level. However, the faintest satellites tend to be more aligned toward the Galactic center, and those satellites with the highest ellipticity ($\ga 0.4$) have orientations ($\Delta \theta_{GC}$) in the range $20^{\circ} \lesssim \Delta \theta_{GC} \lesssim 40^{\circ}$. This latter observation is in rough agreement with predictions from simulations of dwarf galaxies that have lost a significant fraction of their dark matter halos and are being tidally stripped.

==> ref_rept.txt <==
Referee Report
 Reviewer's Comments:
I would first like to forward my apologies to my colleagues for having taken longer than I initially anticipated when I agreed to referee their paper, entitled "Tidal Signatures in the Faintest Milky Way Satellites: The Detailed Properties of Leo V, Pisces II and Canes Venatici II" by David Sand and collaborators.  In this paper, the authors pursue their effort of obtaining and analyzing deep, wide photometry for some of the faintest dwarf galaxies recently discovered to orbit the Milky Way (MW).  They present their results for three Milky Way satellites (Leo V, Pisces II and Canes Venatici II), re-deriving their structural parameters, loosely constraining their star-formation history, and investigating the presence of stellar extensions to the main body of the dwarf galaxies.  Finally, they build on similar work conducted over the last 2-3 years (most of it this group's own work) and compare the global structural properties of the recently discovered faint MW dwarf galaxies
with
those of the brighter MW satellite galaxies.  They conclude that there is no major difference between the two populations, except that the faintest, most elliptical systems appear to be more aligned towards the Galactic center, a discovery they ascribe to tidal stripping.

I have no major concern regarding the paper content that I think presents interesting data that help to secure our knowledge of some of the faintest Milky Way satellites.  The study of these systems is very trying because of their faintness and intrinsic lack of stars and the deep and wide photometry presented by Sand et al is therefore valuable and worthy of publication.  I only have minor concerns/questions regarding the data analysis that builds on the tools the authors have presented and already applied in previous papers. I do feel, however, that the conclusions they draw from their data in the discussion section are at times over-emphasized given the state of the data (and field as a whole) and that a bit more caution or a slightly toned down vocabulary would actually strengthen the paper.

-- abstract, sentence 2: I find the last part of this sentence somewhat misleading given the large uncertainty on Leo V's ellipticity.  The real value and its uncertainty should be quoted instead of the vague "~0.5" statement or, if the authors do not want to choose between their two models, it should at least be stated that their uncertainties are large, of the order of 0.2.

-- section 1, last paragraph:
  * "A outline" -> "An outline"

-- section 3:
* Using known globular clusters (GCs) to comparatively determine the relative distance to the dwarf galaxies is a neat way to avoid unnecessary uncertainties but, once the distances are put on a global scale, the uncertainties on the globular clusters' distance moduli should be taken into account.  This is made particularly clear by the comment on literature values for the M92 distance modulus that differ by ~0.15.  So the distance uncertainties to the three dwarf galaxies are currently underestimated and should be updated to account for the GCs' distance moduli uncertainties.  From a quick look at the GC papers listed in section 3, it seems that these should be of the order of ~0.1 mag.  I would also like to point out that the value of the M92 distance modulus quoted from di Cecco et al. (2010) is an assumption of that paper and not the result of modeling.  Another source for this distance modulus (and a well-determined uncertainty for it) would be more relevant in the conte
xt of
the Sand et al. paper.

  * As a follow-up to this comment, it would be useful if Table 5 were to also list the measured distance moduli and not just the distances.

-- section 3, paragraph 3:
  * systematics should not be added in quadrature, but linearly, to the uncertainties.

-- section 4.1:
  * I wonder why the authors have decided to use a bootstrapping method to derive the uncertainties on the structural parameters when the maximum likelihood technique used to derive the parameters de facto gives the evolution of the likelihood in parameter space and, therefore, provides a direct means to measure the uncertainties without having to resort to a bootstrap method.

  * In order to get a better grasp on the quality of the structural parameter fits, I would  like another Figure to be added, showing the marginalized 2d likelihood contours for the structural parameters &#x00E0; la Figure 13 of Martin, de Jong & Rix (2008; at least for the position angle, the ellipticity and the half light radius).  These would help the reader to judge the quality of the fit in a way that Figure 2 alone cannot convey.

  * penultimate paragraph: Contrary to what is written in this paragraph (and as far as I can tell from Figure 2) the data presented in the paper do not follow the 3 requirements of Munoz et al. (2012) to achieve ~10% precision on the structural parameter determination.  From Figure 2, I estimate that the central density contrast over the background is only ~10, and not 20.  This could explain why the structural parameters have uncertainties larger than ~10%.

  * last paragraph: The fact the Okamoto et al. (2011) have binned and smoothed their data could explain the difference in the measured ellipticity of CVnII.  Martin, de Jong & Rix (2008; Figure 2) have shown that the Maximum Likelihood technique used by Sand et al. is far more reliable in the case of systems with a few hundred stars.

-- section 4.2:
  * paragraph 2: "into 0.15 x 0.15 magnitude bins" should be "into 0.15 x 0.15 color-magnitude bins"

  * penultimate paragraph: Since the matched filtered maps of Figure 3 have been smoothed, the values contained in different pixels are now correlated, rendering the modes that are determined from the maps meaningless.  Smoothing the data tends to boost the significance of any deviation from a flat map especially if the deviation has a size and shape close to these  of the smoothing kernel.  The authors haven't really relied on the significance of the contours, which is a good thing, but I fear that keeping the false denomination of 3, 4, 5,...-sigma contours could lead some readers to assume that the stream-like overdensity in the maps really are 3, 4, 5-sigma detections, which would be wrong.  I suggest not smoothing the maps at all (they may look less pretty, but the significance of the detections they contain will be much more reliable), or dropping the "n-sigma contour" denomination completely, maybe in favor of 10, 20,... % more signal that the background?

-- section 4.2.1:
  * I am not entirely convinced by the comparison between the distribution of potential Leo V BHB stars and that of its bulk population.  Do the authors account for the possibility that some of the stars in the BHB selection box could be contaminants?  My understanding is that they do not since the contamination/background level, \Sigma_b, fitted from the Leo V red giant branch and main sequence turn-off stars will be different from the BHB contamination level.  Although it is unlikely that many contaminants are present in the BHB selection box, I wonder what the effect of a single contaminant would be on the test performed by the authors and by how much the low probability they measure would be inflated.
  May I suggest another possible test, namely to determine the structural parameters of the BHB-candidate-star distribution with the maximum likelihood algorithm that was used to determine the structure of dwarf galaxies and includes a background contamination term?  Given the small number of BHB-candidate stars, the measured half-light radius is likely to have large uncertainties, but that would still formally allow for a direct measure of the significance of any difference between the half-light radius of BHB-candidate stars and that measured for the bulk of Leo V stars.  This test could either replace or be added to the test current presented in this sub-section

  * last paragraph: Independently of my comment above, I believe that what the authors mean is that "...there is only a 0.4% (0.3%) chance of getting a BHB sample with *an observed median radius that is at least as small as that measured for the bulk of Leo V stars...*"

-- section 5.1:
  * paragraph 2: The "field" contamination that is removed from the Hess diagrams of Figure 4 is built from regions outside a radius of 8 arcminutes from the dwarf galaxies' centers whereas it was built from the regions outside a radius of 10 arcminutes in the last paragraph of section 2.1.  Why the difference?

  * paragraphs 3 and onwards: I think this subsection could be shortened as the authors quickly reach the limit of what can be said star-formation-wise from main-sequence turnoff, ground-based photometry of such faint systems.  In particular, I don't find the paragraphs individually detailing the comments on the three dwarfs particularly useful; they could be advantageously summarized and merged with the penultimate paragraph of the sub-section which presents the conclusion of the comparison with isochrones.

-- section 5.2:
  * Even though it likely won't change the results, the distance modulus uncertainties should also be accounted for when determining the uncertainties on the absolute magnitudes of the dwarf.

-- section 6.1:
  * This is the section of the discussion where I feel that the authors sometimes reach stronger conclusions than are warranted by their data set.  Admittedly the authors do make an effort to keep the discussion balanced, but I wonder what the goal of the discussion in paragraph 3 is when the authors have explained earlier that their star-formation analysis is only qualitative (sub-section 5.1) and when paragraph 4 of section 6.1 correctly points out that a small but meaningful fraction of intermediate-age stars could have gone undetected, thereby undermining the conclusions of paragraph 3.  Without a statistical analysis of the CMD of the dwarf galaxies (&#x00E0; la, e.g., Dolphin 2002, de Jong et al. 2008), it seems that only speculations can be made about the impact of the environment on the star-formation history of these systems and whether they differ from brighter and better known MW dwarf galaxies.
  Parts of paragraph 5 are also more strongly worded than the data warrants: the metallicity of CVnII being 0.2 dex higher than the mean of the Kirby et al. (2011) relation is unlikely to be significant given the scatter in this relation (at least ~0.3 dex).  Even the difference of ~0.5 dex between the Walker et al. (2009a) Leo V metallicity measurement and the Kirby et al. (2011) relation may not be very significant once one accounts for the uncertainties on the measurement (0.2 dex) and likely systematics between the different models used to determine metallicities in these two papers.
  I do not mean to tell the authors what they should put in their discussion and I will leave them to decide what they wish to keep in this sub-section, but I feel that the text would benefit from its strong conclusions being toned down to more directly reflect the results of the paper.

-- section 6.2:
  * The significance of the difference between the mean ellipticities of the faint and bright MW satellites has been erroneously determined.  If the two means are mean1 and mean2, with associated uncertainties delta1 and delta2, the significance in "number of sigmas" should then be (under the usual assumption of Gaussianity):
    significance = |mean1-mean2| / sqrt(delta1^2 + delta2^2)

This means that the two means are different at the 2.1-sigma level (and not the 1.8-sigma level).  The same applies to the study of the spreads, leading to a difference at the 1.6-sigma level between the determined scatters (and not at the 1.4-sigma level).
  I'm not sure that this indicates "no significant difference" between the two populations, but that it is in fact in the blurry region where things can be argued one way or another.


Finally, I would like to commend the authors for systematically publishing their photometric data.  This is very useful to the community and helps us all improve the understanding of these faint MW satellites, whose very low density renders them difficult to analyze and sensitive to the tools used in the analysis.


==> scratch.txt <==
cp LeoV_conf.eps f3a.eps
cp PiscesII_conf.eps f3b.eps
cp CVnII_conf.eps f3c.eps

cp f3a.eps f4a.eps
cp f3b.eps f4b.eps
cp f3c.eps f4c.eps

cp leovmap_30arcpix_nosm.eps f4d.eps
cp piscesiimap_30arcpix_nosm.eps f4e.eps
cp cvniimap_30arcpix_nosm.eps f4f.eps

cp f4a.eps f5a.eps
cp f4b.eps f5b.eps
cp f4c.eps f5c.eps
cp f4d.eps f5d.eps
cp f4e.eps f5e.eps
cp f4f.eps f5f.eps
cp f4g.eps f5g.eps
cp f4h.eps f5h.eps
cp f4i.eps f5i.eps

cp f5a.eps f6a.eps
cp f5b.eps f6b.eps

cp f6a.eps f7a.eps
cp f6b.eps f7b.eps
cp f6c.eps f7c.eps
cp f6d.eps f7d.eps


